An Unsupervised Domain Adaptive Approach for Multimodal 2D Object Detection in Adverse Weather Conditions

Integrating different representations from complementary sensing modalities is crucial for robust scene interpretation in autonomous driving. While deep learning architectures that fuse vision and range data for 2D object detection have thrived in recent years, the corresponding modalities can degrade in adverse weather or lighting conditions, ultimately leading to a drop in performance. Although domain adaptation methods attempt to bridge the domain gap between source and target domains, they do not readily extend to heterogeneous data distributions. In this work, we propose an unsupervised domain adaptation framework, which adapts a 2D object detector for RGB and lidar sensors to one or more target domains featuring adverse weather conditions. Our proposed approach consists of three components. First, a data augmentation scheme that simulates weather distortions is devised to add domain confusion and prevent overfitting on the source data. Second, to promote cross-domain foreground object alignment, we leverage the complementary features of multiple modalities through a multi-scale entropy-weighted domain discriminator. Finally, we use carefully designed pretext tasks to learn a more robust representation of the target domain data. Experiments performed on the DENSE dataset show that our method can substantially alleviate the domain gap under the single-target domain adaptation (STDA) setting and the less explored yet more general multi-target domain adaptation (MTDA) setting.

==> Figures/ssl.eps_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ssl.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{682.49124194bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28727925)%
    \put(0,0){\includegraphics[width=\unitlength]{ssl.eps}}%
    \put(0.65038615,0.26869768){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small{Original}}}}%
    \put(0.65038369,0.11987316){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small{Translation}}}}%
    \put(0.87572478,0.1187638){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small{Rotation}}}}%
    \put(0.87466209,0.26826685){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small{Jigsaw}}}}%
    \put(0.02878696,0.21352814){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize{conv, 512, s=1}}}}%
    \put(0.2244969,0.1423577){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize{concatenate}}}}%
    \put(0.07837066,0.24691603){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_5$}}}%
    \put(0.02818443,0.17620208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize{conv, 128, s=1}}}}%
    \put(0.21226006,0.21293432){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize{conv, 256, s=2}}}}%
    \put(0.26404164,0.24651846){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_4$}}}%
    \put(0.21165756,0.17609394){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize{conv, 128, s=1}}}}%
    \put(0.21148505,0.10348532){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize{conv, 256, s=2}}}}%
    \put(0.21770935,0.06909614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize{avg. pool 2d}}}}%
    \put(0.21540923,0.03180208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize{conv, nc, s=1}}}}%
    \put(0.40130636,0.21302795){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize{conv, 256, s=2}}}}%
    \put(0.45528558,0.24661211){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_3$}}}%
    \put(0.4007039,0.17618757){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize{conv, 128, s=2}}}}%
    \put(0.00133466,0.26155947){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a)}}}%
    \put(0.52979506,0.2619912){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{b)}}}%
  \end{picture}%
\endgroup%

